Measurement of differential $J/\psi$ production cross-sections and forward-backward ratio in p+Pb collisions with the ATLAS detector

Measurements of differential cross-sections for $J/\psi$ production in p+Pb collisions at $\sqrt{s_{NN}}$ = 5.02 TeV at the LHC with the ATLAS detector are presented. The data set used corresponds to an integrated luminosity of 28.1 nb$^{-1}$. The $J/\psi$ mesons are reconstructed in the dimuon decay channel over the transverse momentum range $8<p_{\mathrm{T}}<30$ GeV and over the center-of-mass rapidity range $-2.87<y^{*}<1.94$. Prompt $J/\psi$ are separated from $J/\psi$ resulting from $b$-hadron decays through an analysis of the distance between the $J/\psi$ decay vertex and the event primary vertex. The differential cross-section for production of nonprompt $J/\psi$ is compared to a FONLL calculation that does not include nuclear effects. Forward-backward production ratios are presented and compared to theoretical predictions. These results constrain the kinematic dependence of nuclear modifications of charmonium and $b$-quark production in p+Pb collisions.

==> Metadata.txt <==
Measurement of differential $J/\psi$ production cross-sections and forward-backward ratio in p+Pb collisions with the ATLAS detector

Measurements of differential cross-sections for $J/\psi$ production in p+Pb collisions at $\sqrt{s_{NN}}$ = 5.02 TeV at the LHC with the ATLAS detector are presented. The data set used corresponds to an integrated luminosity of 28.1 nb$^{-1}$. The $J/\psi$ mesons are reconstructed in the dimuon decay channel over the transverse momentum range $8<p_{\mathrm{T}}<30$ GeV and over the center-of-mass rapidity range $-2.87<y^{*}<1.94$. Prompt $J/\psi$ are separated from $J/\psi$ resulting from $b$-hadron decays through an analysis of the distance between the $J/\psi$ decay vertex and the event primary vertex. The differential cross-section for production of nonprompt $J/\psi$ is compared to a FONLL calculation that does not include nuclear effects. Forward-backward production ratios are presented and compared to theoretical predictions. These results constrain the kinematic dependence of nuclear modifications of charmonium and $b$-quark production in p+Pb collisions.

Comments: 13 pages plus author list + cover pages (26 pages total), 8 figures, 8 tables, submitted to Phys. Rev. C, All figures including auxiliary figures are available at http://atlas.web.cern.ch/Atlas/GROUPS/PHYSICS/PAPERS/HION-2013-07/.

CERN preprint ID: CERN-PH-EP-2015-103

PACS: 25.75.Cj



